The nature of the Milky Way's stellar halo revealed by the three integrals of motion

We developed a new selection method of halo stars in the phase-space distribution defined by the three integrals of motion in an axisymmetric Galactic potential, ($E$, $L_z$, $I_3$), where $I_3$ is the third integral of motion. The method is used to explore the general chemo-dynamical structure of the halo based on stellar samples from SDSS-SEGUE DR7 and DR16-APOGEE, matched with Gaia-DR2. We found, (a) halo stars can be separated from disk stars by selecting over (1) $0 < L_z < 1500$ \kpckms, $(2I_3)^{1/2} > 1000$ \kpckms (orbital angle $\theta_{\rm orb}$ $>$ 15-20 deg), and $E < -1.5 \times 10^5$ km$^2$ s$^{-2}$, and (2) $L_z < 0$ \kpckms. These selection criteria are free from kinematical biases introduced by the simple high-velocity cuts adopted in recent literature; (b) the averaged, or {\it coarse-grained}, halo phased-space distribution shows a monotonic exponential decrease with increasing $E$ and $I_3$ like the Michie-Bodenheimer models; (c) the inner stellar halo described in \citet{carollo2007,carollo2010} is found to comprise a combination of Gaia Enceladus debris (GE; \citealt{helmi2018}), lowest-$E$ stars (likely in-situ stars), as well as metal-poor prograde stars missed by the high velocity cuts selection; (d) the very metal poor outer halo, ([Fe/H] $< -$2.2), exhibits both retrograde and prograde rotation, with an asymmetric $L_z$ distribution towards high retrograde motions, and larger $\theta_{\rm orb}$ than those possessed by the GE dominated inner halo; (e) the Sgr dSph galaxy could induce a long-range dynamical effect on local halo stars. Implication for the formation of the stellar halo are also discussed.

==> iaus.cls.txt <==
%%
%% This is file `iau.cls'
%%
%% iau.cls -- IAU Proceedings document class
%% Copyright (2004) International Astronomical Union
%%
%% by TechBooks
%%   based on cca.cls v1.0
%%
%% Incorporating parts of authordate.sty, by David Rhead.
%% Incorporating subeqn.sty, by Stephen Gildea.
%% Incorporating subeqnarray.sty, by Johannes Braams.
%%
%% Change history
%% --------------
%% v1.01 - Made compatible with prelims of IAU 
%% v1.02 - reviced float macros (table style changed)
%%
%% Bugs (in the case of unchanged files) should be reported to
%% texline@cup.cam.ac.uk
%%
%% This software may only be used in the preparation of journal articles
%% or books or parts of books to be published by Cambridge University Press.
%% Any other use constitutes an infringement of copyright.
%%
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%%

\NeedsTeXFormat{LaTeX2e}[1996/06/01]
\ProvidesClass{iau}[2004/04/19 v1.02 IAU Proceedings document class]

\newif\if@referee
\newif\ifCUPmtlplainloaded

\DeclareOption{oneside}{\relax}
\DeclareOption{twoside}{\@twosidetrue \@mparswitchtrue}
\DeclareOption{draft}{\setlength\overfullrule{5\p@}}
\DeclareOption{final}{\setlength\overfullrule{\z@}}
\DeclareOption{onecolumn}{\@twocolumnfalse}
\DeclareOption{twocolumn}{\relax}
\DeclareOption{titlepage}{\relax}
\DeclareOption{notitlepage}{\relax}
\DeclareOption{leqno}{\relax}
\DeclareOption{fleqn}{\relax}
\DeclareOption{prodtf}{\CUPmtlplainloadedtrue}
\DeclareOption{referee}{\@refereetrue}

\ExecuteOptions{twoside,final,onecolumn}
\ProcessOptions\relax

\ifCUPmtlplainloaded \RequirePackage{CUPTimes,jfm2esym}\fi

\setlength\lineskip{1\p@}
\setlength\normallineskip{1\p@}
\renewcommand\baselinestretch{}

\edef\t@xtsize{\ifCUPmtlplainloaded 10.5\else 10\fi}

\renewcommand\normalsize{%
  \@setfontsize\normalsize{\t@xtsize}\@xiipt
  \abovedisplayskip 6.5\p@ \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip 3\p@ \@plus 1\p@
  \belowdisplayshortskip \abovedisplayshortskip
}

\normalsize

\let\fontswitch=\relax
\let\realbf=\relax

\AtBeginDocument{%
  \ifuseAMSsubequ \else
    \global\let\subequations\CUPsubequations
    \global\let\endsubequations\endCUPsubequations
  \fi
}

\AtBeginDocument{%
  \@ifpackageloaded{natbib}
    {\bibpunct{(}{)}{;}{a}{}{,}%
     \global\let\thebibliography\JFMthebib
     \global\let\endthebibliography\JFMendthebib}
    {\relax}%
}

\ifCUPmtlplainloaded
  \AtBeginDocument{%
    \DeclareMathSizes{10.5}{10.5}{7}{5}%
    \DeclareFontShape{OT1}{mtr}{sb}{n}{<-> xmntsm}{}%
    \DeclareMathAlphabet{\sbmath}{OT1}{mtr}{sb}{n}%
    \newcommand\realbf{\def\bfdefault{bx}\bfseries}%
    \newcommand\fontswitch{\def\bfdefault{sb}}%
  }
\fi

\newcommand\small{%
  \@setfontsize\small\@ixpt\@xpt
  \abovedisplayskip 6\p@ \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip 3\p@ \@plus 1\p@
  \belowdisplayshortskip \abovedisplayshortskip
}

\newcommand\footnotesize{\small}
\newcommand\tiny{\@setfontsize\tiny\@vpt\@vipt}
\newcommand\indexsize{\@setfontsize\indexsize\@viiipt\@ixpt}
\newcommand\scriptsize{\@setfontsize\scriptsize\@viipt\@viiipt}
\newcommand\contribsize{\@setfontsize\contribsize\@viipt\@ixpt}
\newcommand\abstractsize{\@setfontsize\abstractsize\@ixpt\@xipt}
\newcommand\participantsize{\@setfontsize\participantsize\@ixpt\@xiipt}
\newcommand\large{\@setfontsize\large\@xipt{13}}
\newcommand\bitlarger{\@setfontsize\bitlarger\@xiipt\@xivpt}
\newcommand\Large{\@setfontsize\Large\@xivpt{18}}
\newcommand\LARGE{\@setfontsize\LARGE\@xviipt{19}}
\newcommand\huge{\@setfontsize\huge\@xxpt{25}}
\newcommand\Huge{\@setfontsize\Huge\@xxvpt{30}}

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*\cal{\@fontswitch\relax\mathcal}
\DeclareRobustCommand*\mit{\@fontswitch\relax\mathnormal}

\edef\r@{\ifCUPmtlplainloaded mtr\else cmr\fi}
\edef\s@{\ifCUPmtlplainloaded mtss\else cmss\fi}

\newcommand\qsmall{%
  \usefont{OT1}{\r@}{m}{n}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\qsmit{%
  \usefont{OT1}{\r@}{m}{it}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\qsbf{%
  \usefont{OT1}{\r@}{bx}{n}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\qssf{%
  \usefont{OT1}{\s@}{m}{n}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\boldit{%
  \usefont{OT1}{\r@}{bx}{it}\fontsize{10}{\f@baselineskip}\selectfont}

\newcommand\qit{\qsmit \fontsize{\f@size}{10.75}\selectfont}
\newcommand\qbf{\qsbf  \fontsize{\f@size}{10.75}\selectfont}
\newcommand\qsf{\qssf  \fontsize{\f@size}{10.75}\selectfont}
\newcommand\qrm{\qsmall\fontsize{\f@size}{10.75}\selectfont}

\ifCUPmtlplainloaded\else
  \DeclareTextFontCommand\textsfi{\usefont{OT1}{cmss}{m}{sl}}
  \DeclareMathAlphabet\mathsfi            {OT1}{cmss}{m}{sl}
  \DeclareTextFontCommand\textsfb{\usefont{OT1}{cmss}{bx}{n}}
  \DeclareMathAlphabet\mathsfb            {OT1}{cmss}{bx}{n}
  \DeclareTextFontCommand\textsfbi{\usefont{OT1}{cmss}{m}{sl}}
  \DeclareMathAlphabet\mathsfbi            {OT1}{cmss}{m}{sl}
\fi

\DeclareMathSymbol{\varGamma}{\mathord}{letters}{"00}
\DeclareMathSymbol{\varDelta}{\mathord}{letters}{"01}
\DeclareMathSymbol{\varTheta}{\mathord}{letters}{"02}
\DeclareMathSymbol{\varLambda}{\mathord}{letters}{"03}
\DeclareMathSymbol{\varXi}{\mathord}{letters}{"04}
\DeclareMathSymbol{\varPi}{\mathord}{letters}{"05}
\DeclareMathSymbol{\varSigma}{\mathord}{letters}{"06}
\DeclareMathSymbol{\varUpsilon}{\mathord}{letters}{"07}
\DeclareMathSymbol{\varPhi}{\mathord}{letters}{"08}
\DeclareMathSymbol{\varPsi}{\mathord}{letters}{"09}
\DeclareMathSymbol{\varOmega}{\mathord}{letters}{"0A}

\setlength\oddsidemargin{2pc}
\setlength\evensidemargin{2pc}
\setlength\marginparwidth{2.0cm}
\setlength\marginparsep{10\p@}

\setlength\topmargin{2.5pc}
\setlength\headheight{7.5\p@}
\setlength\headsep{6\p@}
\setlength\topskip{12\p@}
\setlength\footskip{18pt}

\newlength\halflineskip
\setlength\halflineskip{6\p@ \@plus .5\p@ \@minus .5\p@}
\newlength\affilskip
\setlength\affilskip{3\p@}

\setlength\textheight{49\baselineskip}\addtolength\textheight{\topskip}
\setlength\textwidth{32pc}
\setlength\columnsep{10\p@}
\setlength\columnseprule{\z@}

\setlength\footnotesep{\z@}
\setlength{\skip\footins}{9\p@ \@plus 3\p@}

\setlength\floatsep{10\p@ \@plus 2\p@ \@minus 1\p@}
\setlength\textfloatsep{12\p@ \@plus 6\p@}
\setlength\intextsep{\floatsep}
\setlength\dblfloatsep{\floatsep}
\setlength\dbltextfloatsep{\floatsep}
\setlength\@fptop{\z@ \@plus 0fil}
\setlength\@fpsep{10\p@ \@plus 0fil}
\setlength\@fpbot{\z@ \@plus 3fil}
\setlength\@dblfptop{\z@ \@plus 0fil}
\setlength\@dblfpsep{10\p@ \@plus 0fil}
\setlength\@dblfpbot{\z@ \@plus 3fil}
\setlength\marginparpush{5\p@}

\setlength\parskip{\z@ \@plus .3\p@}
\setlength\parindent{1em}
\setlength\partopsep{\z@ \@plus 1\p@}
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\@beginparpenalty -\@lowpenalty
\@endparpenalty -\@lowpenalty
\@itempenalty -\@lowpenalty
\clubpenalty\z@
\widowpenalty\@M

\newcommand\partname{Part}
\newcommand\part{\par\addvspace{4ex}\@afterindentfalse \secdef\@part\@spart}

\def\@part[#1]#2{%
  \ifnum \c@secnumdepth >\m@ne
    \refstepcounter{part}%
    \addcontentsline{toc}{part}{\partname\ \thepart: #1}%
  \else
    \addcontentsline{toc}{part}{#1}%
  \fi
  {\parindent \z@ \centering
   \ifnum \c@secnumdepth >\m@ne
     \normalfont\large\rmfamily \MakeUppercase{\partname}\ %
     \ifcase\thepart \or ONE \or TWO \or THREE \or FOUR \or FIVE
       \or SIX \or SEVEN \or EIGHT \or NINE \or TEN \else \fi
   \par \nobreak
   \fi
   \normalfont\LARGE\rmfamily #2 \markboth{}{}\par}%
  \nobreak \vskip 3ex \@afterheading
}

\def\@spart#1{%
  {\parindent \z@ \centering\normalfont\LARGE\rmfamily #1\par}%
  \nobreak \vskip 3ex \@afterheading
}

\newcommand\@raggedright{\rightskip=\@flushglue \let\\=\@centercr
  \parindent\z@}
\newcommand\@raggedcenter{\centering\rightskip=\@flushglue
  \let\\=\@centercr}

\newif\ifno@eqnreset
\newcommand\nosectioneqnreset{\global\no@eqnresettrue
  \renewcommand\theequation{\@arabic\c@equation}%
}

\def\firstsection{\vspace{-\baselineskip}}

\newcommand\section{%
  \ifno@eqnreset
    \ifappendix \setcounter{equation}\z@\fi
  \else
    \setcounter{equation}\z@
  \fi
  \@startsection {section}{1}{\z@}
    {20\p@ \@plus 6\p@ \@minus 2\p@}
    {3\p@}
    {\normalfont\large\fontswitch\bfseries\@raggedright}%
}

\newcommand\subsection{%
  \@startsection{subsection}{2}{\z@}
    {-9\p@ \@plus -3\p@ \@minus -3\p@}
    {3\p@}
    {\normalfont\normalsize\itshape\@raggedcenter}%
}

\newcommand\subsubsection{%
  \@startsection{subsubsection}{3}{\z@}
    {9\p@ \@plus 3\p@ \@minus 3\p@}
    {3\p@}
    {\raggedright\normalfont\normalsize\itshape}%
}

\newcommand\paragraph{}
\newcommand\subparagraph{}

\def\@seccntformat#1{% FROM LATEX.LTX
  \normalfont\rmfamily\csname the#1\endcsname.\enskip
}

\def\@secappcntformat#1{%
  \ifappendix \appendixname\ifoneappendix\else~\fi\fi
  \ifoneappendix\else \csname the#1\endcsname\relax\fi
  \ifx\apphe@d\@empty \else .\fi\enskip
}

\def\@sect#1#2#3#4#5#6[#7]#8{% FROM LATEX.LTX
  \ifnum #2>\c@secnumdepth
    \let\@svsec\@empty
  \else
    \refstepcounter{#1}%
    \ifnum #2>\@ne
      \protected@edef\@svsec{\@seccntformat{#1}\relax}%
    \else
      \def\apphe@d{#8}%
      \protected@edef\@svsec{\@secappcntformat{#1}\relax}%
    \fi
  \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup
    #6{%
       \@hangfrom{\hskip #3\relax\@svsec}%
         \interlinepenalty \@M #8\@@par}%
    \endgroup
    \csname #1mark\endcsname{#7}%
    \ifnum #2=\@ne
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
        \ifappendix \appendixname~\csname the#1\endcsname
        \else \protect\numberline{\csname the#1\endcsname.}#7\fi
        \fi}%
    \else
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
        \protect\numberline{\csname the#1\endcsname.}#7\fi}%
    \fi
  \else
    \def\@svsechd{%
      #6{\hskip #3\relax
      \@svsec #8}%
      \csname #1mark\endcsname{#7}%
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
          \protect\numberline{\csname the#1\endcsname.}%
        \fi
        #7}}%
  \fi
  \@xsect{#5}}

% redefinition of \cleardoublepage to get blank empty pages
%
\def\clearemptypage{\clearpage
 \if@twoside
  \ifodd\c@page
   \else
    \thispagestyle{empty}
    \mbox{}\newpage
    \if@twocolumn
      \hbox{}\newpage
    \fi
  \fi
 \fi
}
\let\cleardoublepage=\clearemptypage

\newif\ifappendix
\newif\ifoneappendix
\newcommand\appendixname{Appendix}

\newcommand\oneappendix{\global\oneappendixtrue \appendix}
\newcommand\appendix{\par
  \setcounter{section}\z@
  \setcounter{equation}\z@
  \renewcommand\thesection{\@Alph\c@section}%
  \renewcommand\thesubsection{\thesection.\@arabic\c@subsection}%
  \renewcommand\thesubsubsection{\thesubsection.\@arabic\c@subsubsection}%
  \renewcommand\theequation{\thesection\,\@arabic\c@equation}%
  \global\appendixtrue
}

\setcounter{secnumdepth}{3}

\newcounter{part}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\renewcommand\thepart          {\@arabic\c@part}
\renewcommand\thesection       {\@arabic\c@section}
\renewcommand\thesubsection    {\thesection.\@arabic\c@subsection}
\renewcommand\thesubsubsection {\thesubsection.\@arabic\c@subsubsection}
\renewcommand\theparagraph     {\thesubsubsection.\@arabic\c@paragraph}

\newlength\@indentskip
\newlength\smallindent
\newlength\@footindent
\newlength\footheight
\newlength\@leftskip
\setlength\@indentskip{2.5em}
\setlength\smallindent{1em}
\setlength\@footindent{\smallindent}
\setlength\@leftskip{\z@}

\setlength\leftmargini{\z@}
\setlength\labelsep{\z@}
\setlength\labelwidth{\z@}

\newcommand\makeitemlabel[1]{\hspace\labelwidth\hspace\labelsep\hfill #1}

\def\@listI{\parsep\z@ \topsep\z@ \partopsep\z@ \itemsep\z@ \rightmargin\z@
  \leftmargin\labelwidth \advance\leftmargin\labelsep}
\def\@listi{\@listI \leftmargin\leftmargini \itemindent 1em}
\def\@listii{\@listI \advance\leftmargin 1em}
\def\@listiii{\@listI}
\def\@listiv{\@listI}
\def\@listv{\@listI}
\def\@listvi{\@listI}
\@listi

\def\itemize{% FROM LATEX.LTX
  \ifnum \@itemdepth >\thr@@ \@toodeep\else
    \advance\@itemdepth\@ne
    \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
    \expandafter
    \list
      \csname\@itemitem\endcsname
      {\labelsep .5em\settowidth{\labelwidth}{\csname\@itemitem\endcsname}%
       \let\makelabel\makeitemlabel}%
  \fi
}

\newcommand\labelitemi{$\m@th\bullet$}
\newcommand\labelitemii{$\m@th\circ$}
\newcommand\labelitemiii{\normalfont\bfseries ---}
\newcommand\labelitemiv{\normalfont\bfseries --}

\def\enumerate{% FROM LATEX.LTX
  \ifnum \@enumdepth >\thr@@ \@toodeep\else
    \advance\@enumdepth\@ne
    \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
  \fi
  \@ifnextchar [{\@enumeratetwo}{\@enumeratetwo[i]}%
}

\def\@enumeratetwo[#1]{%
  \expandafter
  \list
    \csname label\@enumctr\endcsname
    {\settowidth\labelwidth{#1}\labelsep .5em%
     \advance\itemindent\labelsep \advance\itemindent\labelwidth
     \usecounter\@enumctr\relax}%
}

\newcommand\labelenumi  {{\normalfont\rmfamily(\theenumi)}}
\newcommand\labelenumii {{\normalfont\rmfamily(\theenumii)}}
\newcommand\labelenumiii{\theenumiii.}
\newcommand\labelenumiv {\theenumiv}

\renewcommand\theenumi{{\normalfont\itshape\@alph\c@enumi}}
\renewcommand\theenumii{{\normalfont\itshape\@alph\c@enumii}}
\renewcommand\theenumiii{\@roman\c@enumiii}
\renewcommand\theenumiv{\@roman\c@enumiv}

\renewcommand\p@enumii{\theenumi.}
\renewcommand\p@enumiii{\p@enumii\theenumii.}
\renewcommand\p@enumiv{\p@enumiii\theenumiii.}

\newcommand*\descriptionlabel[1]{\hspace\labelsep \normalfont\bfseries #1}

\newenvironment{description}
  {\list{}{\labelwidth\z@
  \ifnum\@listdepth=\@ne \else \advance\leftmargin 1em\fi
  \let\makelabel\descriptionlabel}}
  {\endlist}

\newenvironment{verse}
  {\let\\=\@centercr
   \list{}{\itemsep\z@
   \itemindent -\@indentskip
   \listparindent \itemindent
   \rightmargin\leftmargin
   \advance\leftmargin \@indentskip}\item[]}
  {\endlist}

\newenvironment{quotation}
  {\list{}{\listparindent\smallindent
   \itemindent\listparindent
   \leftmargin 1pc\rightmargin\leftmargin
   \topsep\halflineskip
   \parsep \z@ \@plus 1\p@}\item[]\qsmall\baselineskip 10.75\p@}
  {\endlist}

\newenvironment{quote}
  {\par\list{}{\leftmargin 1pc\rightmargin\leftmargin
   \listparindent\smallindent}\item[]%
   \qsmall\baselineskip 10.75\p@\rule{\z@}{10\p@}\ignorespaces}
  {\endlist}

\def\@begintheorem#1#2{% FROM LATEX.LTX
  \par\vskip\halflineskip {\normalfont\scshape #1\ #2.}%
  \enskip\normalfont\itshape}
\def\@opargbegintheorem#1#2#3{% FROM LATEX.LTX
  \par\vskip\halflineskip {\normalfont\scshape #1\ #2\ (#3).}%
  \enskip\normalfont\itshape}
\def\@endtheorem{\vskip\halflineskip\par}% FROM LATEX.LTX

\newsavebox{\proofbox}
\sbox{\proofbox}{\unitlength 1\p@\begin{picture}(7,7)%
  \put(0,0){\framebox(7,7){}}\end{picture}}

\newlength\rpbdim
\newcommand\raiseproofboxby[1]{\setlength\rpbdim{#1}}
\def\raiseproofb@x{\llap{\vbox to\z@{\hsize=\wd\proofbox\vss
  \hbox{\usebox\proofbox}\vskip\rpbdim}}%
  \setlength\rpbdim{\z@}%
}

\newenvironment{proof}
  {\par\vskip\halflineskip {\normalfont\itshape Proof.}\enskip}
  {\hspace*{\fill}\ifdim\rpbdim=\z@ \usebox\proofbox\else \raiseproofb@x\fi
   \vskip\halflineskip\par}

\newenvironment{proof*}{\proof}{\vskip\halflineskip\par}

\newcommand\newremark[2]{%
  \newenvironment{#1}{\list{}{\topsep\halflineskip \labelwidth\z@
    \labelsep .5em \let\makelabel\makeitemlabel}%
  \item[{\normalfont\itshape #2.}]}{\endlist}%
}

\renewcommand\theequation{\thesection.\@arabic\c@equation}

% subeqn.sty follows
% Copyright (c) 1990 by Stephen Gildea
% Permission to copy all or part of this work is granted, provided
% that the copies are not made or distributed for resale, and that
% the copyright notice and this notice are retained.
% Modified for use with JFM/LaTeX2e.

\newif\ifuseAMSsubequ
\newcommand\useAMSsubequations{\global\useAMSsubequtrue}

\newtoks\@stequation

\newenvironment{CUPsubequations}
  {\refstepcounter{equation}%
   \edef\@savedequation{\the\c@equation}%
   \@stequation=\expandafter{\theequation}%
   \edef\@savedtheequation{\the\@stequation}%
   \edef\oldtheequation{\theequation}%
   \setcounter{equation}\z@
   \def\theequation{\oldtheequation{\itshape\alph{equation}}}}
  {\setcounter{equation}{\@savedequation}%
   \@stequation=\expandafter{\@savedtheequation}%
   \edef\theequation{\the\@stequation}\global\@ignoretrue}

\newcommand\returnthesubequation{%
  \gdef\thesubequation{\theequation{\itshape\@alph\c@subequation}}}

% subeqnarray.sty
% Copyright (C) 1988 by Johannes Braams, Dr Neher Laboratories
% Modified for use with JFM/LaTeX2e.

\newcounter{subequation}[equation]
\renewcommand\thesubequation{\theequation{\itshape\@alph\c@subequation}}
\def\@subeqnnum{{\normalfont\rmfamily (\thesubequation)}}

\newcommand\slabel[1]{\@bsphack % MODIFIED IN LINE WITH LATEX.LTX
  \protected@write\@auxout{}%
    {\string\newlabel{#1}{{\thesubequation}{\thepage}}}%
  \@esphack}

\newenvironment{subeqnarray} % MODIFIED IN LINE WITH LATEX.LTX
  {\stepcounter{equation}%
   \let\@currentlabel=\theequation
   \global\c@subequation\@ne
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@subeqncr
   $$\everycr{}\halign to\displaywidth\bgroup
     \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
    &\global\@eqcnt\@ne \hfil${\;##\;}$\hfil
    &\global\@eqcnt\tw@
     $\displaystyle\tabskip\z@skip{##}$\hfil\tabskip\@centering
    &\hb@xt@\z@\bgroup\hss##\egroup
      \tabskip\z@skip \cr}
  {\@@subeqncr\egroup $$\global\@ignoretrue}

\def\@subeqncr{{\ifnum0=`}\fi\@ifstar{\global\@eqpen\@M
    \@ysubeqncr}{\global\@eqpen\interdisplaylinepenalty \@ysubeqncr}}

\def\@ysubeqncr{\@ifnextchar [{\@xsubeqncr}{\@xsubeqncr[\z@]}}

\def\@xsubeqncr[#1]{\ifnum0=`{\fi}\@@subeqncr
   \noalign{\penalty\@eqpen\vskip\jot\vskip #1\relax}}

\def\@@subeqncr{\let\@tempa\relax
    \ifcase\@eqcnt \def\@tempa{& & &}\or \def\@tempa{& &}
      \else \def\@tempa{&}\fi
     \@tempa \if@eqnsw\@subeqnnum\refstepcounter{subequation}\fi
     \global\@eqnswtrue\global\@eqcnt\z@\cr}

\let\@ssubeqncr=\@subeqncr
\newenvironment{subeqnarray*}
  {\def\@subeqncr{\nonumber\@ssubeqncr}\subeqnarray}
  {\global\advance\c@equation\m@ne \nonumber\endsubeqnarray}

\renewenvironment{eqnarray} % MODIFIED IN LINE WITH LATEX.LTX
  {\stepcounter{equation}%
   \let\@currentlabel=\theequation
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@eqncr
   $$\everycr{}\halign to \displaywidth\bgroup
     \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
   &\global\@eqcnt\@ne \hfil${\;##\;}$\hfil
   &\global\@eqcnt\tw@
     $\displaystyle\tabskip\z@skip{##}$\hfil \tabskip\@centering
   &\hb@xt@\z@\bgroup\hss##\egroup
     \tabskip\z@skip \cr}
  {\@@eqncr\egroup\global\advance\c@equation\m@ne
   $$\global\@ignoretrue}

%  code from cupconf.sty for the prelims

\def\blurbtitle#1{%
   {\Large\bf\centering#1\par\addvspace{36pt}}}
\def\affil#1{\vskip0000.001pt\noindent{\mdseries\itshape#1}\vskip13pt}

\def\@logo{\fboxsep2.5pt\fbox{IAU}}
\def\coverlogo{{\fontsize{25}{25}\selectfont\fboxsep2.5pt\fbox{IAU}}}
\def\@cuplogo{\includegraphics{cuplogo.eps}}

\def\halftitle#1{\gdef\@halftitle{#1}}
\gdef\@halftitle{\@title}

\gdef\@title{}

\def\where#1{\gdef\@where{#1}}
\gdef\@where{}

\def\author@tabular{%
  \def\@halignto{}\@authortable}
\let\endauthor@tabular=\endtabular
\def\@authortable{%
  \leavevmode \hbox \bgroup $\let\@acol=\@tabacol
    \let\@classz=\@tabclassz \let\@classiv=\@tabclassiv
    \let\\=\author@tabcrone
    \ignorespaces \@tabarray}
\def\author@tabcrone{%
  {\ifnum0=`}\fi\@xtabularcr\indexsize\it
  \let\\=\author@tabcrtwo
  \ignorespaces}
\def\author@tabcrtwo{%
  {\ifnum0=`}\fi\@xtabularcr[-3pt]\indexsize\it
  \let\\=\author@tabcrtwo
  \ignorespaces}
\def\also{%
  \end{author@tabular}\vskip 10pt\par
  \begin{author@tabular}[t]{c}}

\def\makebooktitle{%
   \cleardoublepage
     \begin{titlepage}
       \begin{center}
       \noindent{\fontsize{11}{20.5}\selectfont\bfseries\@halftitle\par}
	   \vskip11.5pt
       \noindent{\fontsize{25}{30}\selectfont\bfseries\@logo\par}
	   \vskip34pt
       \noindent{\fontsize{25}{32.5}\selectfont\leftskip-1pc plus1fill\rightskip\leftskip\bfseries\@title \par}
       \vspace{39pt}
       \noindent{\fontsize{15}{17.5}\selectfont\bfseries\leftskip-2pc plus1fill\rightskip\leftskip\@where \par}
       \vspace{47.5pt}
       \noindent{\normalsize Edited by} 
	   \vskip13pt
       \noindent{\fontsize{11}{13.5}\selectfont\bfseries\def\and{{\mdseries and\vskip6.5pt}}
       \@author\par}
       \vfill
	   \noindent\@cuplogo\par
       \end{center}
   \end{titlepage}
   \setcounter{footnote}{0} % Reset definitions
 \let\thanks\relax
 \gdef\@thanks{}
 \gdef\@author{}
 \gdef\@shortauthor{}
 \gdef\@title{}
 \let\makebooktitle\relax
} 

\def\mh#1{{\clearpage\raggedright\bitlarger\bf #1\par\vspace*{13pt}% 
\noindent}\ignorespaces}

\def\contentspage{%
%  \thispagestyle{plain}
    \section*{Table of Contents}
    \def\parthead{%
    \vspace{\baselineskip}%
    \contentsline{part}%
  }
  \def\titl{%
    \vspace{0.5\baselineskip}%
    \contentsline{subsection}%
  }
  \def\fmtitl{%
    \vspace{\baselineskip}%
    \contentsline{subsection}%
  }
  \def\sect{\bf\contentsline{section}}
  \def\auth{\it\contentsline{subsubsection}}
  \def\para{\it\contentsline{paragraph}}
}
\def\endcontentspage{}

\def\participants{%
  \thispagestyle{plain}
  \mh{Participants}
  \def\auth{\hspace*{1em}\makebox[12pc][l]}
  \def\affl{}\participantsize
}
\def\endparticipants{}

%\@undottedtocline{LEVEL}{INDENT}{NUMWIDTH}{TITLE}{PAGE}
\def\@undottedtocline#1#2#3#4#5{\ifnum #1>\c@tocdepth
 \else
  \vskip \z@ plus .2pt
  {\hangindent #2\relax
   \rightskip \@tocrmarg \parfillskip -\rightskip
   \parindent #2\relax \@afterindenttrue
   \interlinepenalty\@M \leavevmode
   \@tempdima #3\relax {\reset@font\rm #4}\nobreak \hfill \nobreak
   \hbox to\@pnumwidth{\hfil\reset@font\rm #5}\par}\fi} 
     % page number added -- ggw
\def\tableofcontents{\@restonecolfalse
  \if@twocolumn\@restonecoltrue\onecolumn\fi
  \title{Contents\@mkboth{Contents}{Contents}}
  \@starttoc{toc}\if@restonecol\twocolumn\fi}

\def\l@part#1{\addpenalty{\@secpenalty}
 \@tempdima 0em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth plus1fill
  \parfillskip -\@pnumwidth \reset@font\fontsize{15}{18}\selectfont \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip 
    {\reset@font\fontsize{15}{18}\selectfont\bf #1}\nobreak\hfil
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

\def\l@section#1{\addpenalty{\@secpenalty}
 \vskip 1.0em \@plus\p@
 \@tempdima 0em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth plus1fill
  \parfillskip -\@pnumwidth \reset@font\fontsize{11}{13}\selectfont \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip 
    {\reset@font\fontsize{11}{13}\selectfont\bf #1}\nobreak\hfil
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

\def\l@subsection#1#2{\addpenalty{\@secpenalty}
 \@tempdima 2em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth \reset@font\rm \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip 
    {#1}\nobreak     \leaders\hbox{$\m@th
        %\mkern \@dotsep mu
\hbox{.}\mkern \@dotsep
        mu$}\hfill
  \nobreak\hbox to\@pnumwidth{\hss \mbox{#2}}\par %page number added -- ggw
 \endgroup}

\def\l@subsubsection#1#2{\addpenalty{\@secpenalty}
 \@tempdima 2em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth plus1fill
  \parfillskip -\@pnumwidth  \leavevmode
  \advance\leftskip\@tempdima% \hskip -\leftskip 
    {#1}\nobreak \hfill
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

\def\l@paragraph#1#2{\addpenalty{\@secpenalty}
 \@tempdima 0em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth  \leavevmode
  \advance\leftskip\@tempdima% \hskip -\leftskip 
    {#1}\nobreak \hfill
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

% end of code

%\newenvironment{titlepage}
%  {\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
%   \else \newpage \fi \thispagestyle{empty}\c@page\z@}
%  {\if@restonecol\twocolumn \else \newpage \fi}

\newenvironment{titlepage}{\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
  \else\fi \thispagestyle{empty}}{\if@restonecol\twocolumn \else \newpage \fi}

\setlength\arraycolsep{5\p@}
\setlength\tabcolsep{3\p@}
\setlength\arrayrulewidth{.5\p@}
\setlength\doublerulesep{1.5\p@}
\setlength\tabbingsep{\labelsep}
\setlength{\skip\@mpfootins}{5\p@ \@plus .4\p@ \@minus .4\p@}
\setlength\fboxsep{3\p@}
\setlength\fboxrule{.5\p@}

\newcommand\affiliation[1]{\gdef\@affiliation{#1}}
\gdef\@affiliation{}

\newcommand\maketitle{\appendixfalse
  \@ifnextchar [{\m@ketitleone}{\m@ketitletwo}}%
\def\m@ketitletwo{\m@ketitleone[n]}

\newif\iffofootnote
\newcommand\fulloutfootnote{\global\fofootnotetrue}

\def\m@ketitleone[#1]{\par
  \begingroup
  \bgroup
    \def\@makefntext##1{%
      \iffofootnote
        \enskip\@thefnmark \ ##1\global\fofootnotefalse
      \else
        \setbox\@tempboxa\hbox{\quad\@thefnmark\enskip ##1}%
        \ifdim\wd\@tempboxa>\hsize \unhbox\@tempboxa\else
        \centerline{\unhbox\@tempboxa\quad}\fi
      \fi}%
    \newpage \global\@topnum\z@
    \@maketitle{#1}\thispagestyle{plain}\@thanks
  \egroup
  \endgroup
  \setcounter{footnote}\z@
  \global\let\@maketitle\relax
  \global\let\@thanks\@empty
  \global\let\@title\@empty
  \global\let\@author\@empty
  \global\let\@affiliation\@empty
  \global\let\maketitle\relax
  \global\let\thanks\relax
}

\renewcommand\and{{\normalfont
  \ifCUPmtlplainloaded
    \fontseries{sb}\fontshape{n}%\fontsize{8}{12}
\selectfont
  \else
    %\indexsize
\bfseries
  \fi
  and }%
%  A\smallls N\smallls D\smallls\ns}%
}

\def\@maketitle#1{%
 \newpage\vspace*{20pt}
 {\centering \sloppy
  {\normalfont\LARGE\fontswitch\bfseries \@title \par}%
  \vskip 10\p@ \@plus 2\p@ \@minus 1\p@
  {\normalfont\large\fontswitch\bfseries\baselineskip=12\p@
%     By\ns \uppercase{\@author}\par}%
     \@author\par}%
  \vskip 4\p@ \@plus 1\p@
  {\normalfont\small \@affiliation \par}%
%  \vskip 8\p@ \@plus 2\p@ \@minus 1\p@
%  {\normalfont\small (Received \@date)}%
 \par}%
 \vskip 13\p@ \@plus 2\p@
}

\newcommand\abstractname{Abstract}
\newenvironment{abstract}
  {\par\normalfont\abstractsize\noindent {\bfseries\abstractname.}\ \ignorespaces}
  {\par\vskip 9\p@ \@plus 1\p@ \@minus 1\p@
   \vbox{\centerline{\rule[4\p@]{30pc}{.4\p@}}}}

\mark{{}{}}
\renewcommand\author{\@ifnextchar [{\@authortwo}{\@authorone}}
\def\@authortwo[#1]#2{\gdef\@author{#2}\gdef\@shortauthor{#1}}
\def\@authorone#1{\gdef\@author{#1}%
 \begingroup\def\and{and}\gdef\@shortauthor{#1}\endgroup}
\gdef\@author{\mbox{}}

\newcommand\shortauthor[1]{\gdef\@shortauthor{#1}}
\gdef\@shortauthor{}

\renewcommand\title{\@ifnextchar [{\@titletwo}{\@titleone}}
\def\@titletwo[#1]#2{\gdef\@title{#2}\gdef\@shorttitle{#1}}
\def\@titleone#1{\gdef\@title{#1}\gdef\@shorttitle{#1}}
\gdef\@title{\mbox{}}

\newcommand\shorttitle[1]{\gdef\@shorttitle{#1}}
\gdef\@shorttitle{}

\newcommand\volume[1]{\gdef\@volume{#1}}
\gdef\@volume{**VOLUME**}

\newcommand\pagerange[1]{\gdef\@pagerange{#1}}
\gdef\@pagerange{1--000}

\newcommand\pubyear[1]{\gdef\@pubyear{#1}}
\gdef\@pubyear{\number\year}

\newcommand\doi[1]{\gdef\@doi{#1}}
\gdef\@doi{00.0000/X000000000000000X}

\newcommand\jname[1]{\gdef\@jname{#1}}
\gdef\@jname{*** TITLE ***}

\newcommand\editors[1]{\gdef\@editors{#1}}
\gdef\@editors{***NAME OF EDITORS***}

\newcommand\journal[1]{\gdef\@journal{#1}}
\gdef\@journal{%
  \vbox to 5.5\p@{\noindent\hbox to \hsize{%
    \parbox[b]{250pt}{\normalfont\indexsize\baselineskip 9\p@
      {\itshape \@jname}\\
      {\itshape IAU Proceedings, Vol. \@volume, \@pubyear}\\
      {\itshape \@editors}}\hss%
    \parbox[b]{200pt}{\normalfont\indexsize\baselineskip 9\p@
	  {\raggedleft\copyright\ \@pubyear\ International Astronomical Union\par}
      {\raggedleft DOI: \@doi\par}
      }}%
  \vss}%
}

\gdef\@underjournal{%
  \vbox to 5.5\p@{\noindent
    \parbox[t]{4.5in}{\normalfont\indexsize{\itshape \mbox{}% 
      %Under consideration for publication in J.\ Fluid\ Mech.
      }\\[2.5\p@]
      {\ \ }}%
  \vss}%
}

\def\ps@headings{\let\@mkboth\markboth
  \def\@oddhead{\hfil{\itshape \@shorttitle}\hfil\llap{\thepage}}%
  \def\@evenhead{\rlap{\thepage}\hfil{\@shortauthor}\hfil}%
  \def\@oddfoot{}%
  \def\@evenfoot{}%
  \def\sectionmark##1{\markboth{##1}{}}%
  \def\subsectionmark##1{\markright{##1}}%
}

\def\ps@fmheadings{\let\@mkboth\@gobbletwo
  \def\@oddhead{\hfil{\itshape\rightmark}\hfil\llap{\thepage}}%
  \def\@evenhead{\rlap{\thepage}\hfil\itshape\leftmark\hfil}%
  \def\@oddfoot{}%
  \def\@evenfoot{}%
  \def\sectionmark##1{}%
  \def\subsectionmark##1{}%
}

\def\ps@plain{\let\@mkboth\@gobbletwo
     \def\@oddhead{\@journal}
	 \let\@evenhead\@empty
	 \def\@oddfoot{\reset@font\hfil\thepage
     \hfil}\let\@evenfoot\@oddfoot}

%\def\ps@myheadings{\let\@mkboth\@gobbletwo
%  \def\@oddhead{\hfil{\itshape\rightmark}\hfil\llap{\thepage}}%
%  \def\@evenhead{\rlap{\thepage}\hfil\itshape\leftmark\hfil}%
%  \def\@oddfoot{}%
%  \def\@evenfoot{}%
%  \def\sectionmark##1{}%
%  \def\subsectionmark##1{}%
%}
\def\ps@myheadings{\let\@mkboth\@gobbletwo
 \def\@oddhead{\phantom{\rm\thepage}%
   \hfil\rightmark\hfil\rm\thepage}
 \def\@oddfoot{}
 \def\@evenhead{\rm\thepage%
   \hfil\leftmark\hfil\phantom{\rm\thepage}}
 \def\@evenfoot{}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}



\ifCUPmtlplainloaded
  \def\@j@urnal{\@journal}
\else
  \def\@j@urnal{\@underjournal}
\fi

\def\ps@titlepage{\leftskip\z@\let\@mkboth\@gobbletwo\vfuzz=5\p@
  \def\@oddhead{\@j@urnal \hfil\llap{\thepage}}%
  \def\@evenhead{\@j@urnal \hfil\llap{\thepage}}%
  \def\@oddfoot{}%
  \def\@evenfoot{}%
  \def\sectionmark##1{}%
  \def\subsectionmark##1{}%
}

\newcommand\@pnumwidth{2.55em}
\newcommand\@tocrmarg {2.55em}
\newcommand\@dotsep{4.5}
\setcounter{tocdepth}{4}

\newif\if@restonecol
\newcommand\indexname{Index}

\newenvironment{theindex}
  {\setlength\textwidth{31.5pc}
   \setlength\columnsep{3.5pc}
   \thispagestyle{plain}\gdef\@journal{}
   \twocolumn[\vspace*{1.5\baselineskip}\mh{\indexname}]%
   \addcontentsline{toc}{section}{\indexname}%
   \markboth{\indexname}{\indexname}%
   \spaceskip.33em plus1ex minus.1ex
   \normalfont\fontsize{10}{10.5}\selectfont \parindent\z@ \parskip\z@ \@plus .1\p@\relax
   \let\item\@idxitem}
  {\if@restonecol\onecolumn\else\clearpage\fi}

\newcommand\@idxitem{\par\hangindent 2em\relax}
\newcommand\subitem{\@idxitem\hspace*{1em}}
\newcommand\subsubitem{\subitem}
\newcommand\indexspace{\par\vskip\baselineskip \relax}

\renewcommand\footnoterule{\setcounter{footnote}\z@}
\newcommand\@makempfntext[1]{\strut\@thefnmark\enskip #1}

\newcommand\@makefntext[1]{%
  \setbox\@tempboxa\hbox{\quad\@thefnmark\enskip #1}%
  \ifdim\wd\@tempboxa>\hsize
    \unhbox\@tempboxa
  \else
    \centerline{\unhbox\@tempboxa}%
  \fi
}

\long\def\@mpfootnotetext#1{% FROM LATEX.LTX
  \global\setbox\@mpfootins\vbox{%
    \unvbox\@mpfootins
    \reset@font\footnotesize
    \hsize\columnwidth
    \@parboxrestore
    \protected@edef\@currentlabel
         {\csname p@mpfootnote\endcsname\@thefnmark}%
    \color@begingroup \centering
      \@makempfntext{%
        \rule\z@\footnotesep\ignorespaces#1\@finalstrut\strutbox}%
    \color@endgroup}%
}

\def\@fnsymbol#1{% MODIFIED IN LINE WITH LATEX.LTX
  \ensuremath{\ifcase#1\or \dag\or \ddag\or \P\or \|\or
    \dag\dag\or \ddag\ddag\or \P\P\or \|\| \else\@ctrerr\fi}%
}

\renewcommand\@makefnmark{\hbox{\@thefnmark}}
\renewcommand\thempfootnote{\hbox{$\@fnsymbol\c@mpfootnote$}}

\setcounter{topnumber}{3}
\renewcommand\topfraction{.9}
\setcounter{bottomnumber}{1}
\renewcommand\bottomfraction{.9}
\setcounter{totalnumber}{3}
\renewcommand\textfraction{.05}
\renewcommand\floatpagefraction{.95}
\setcounter{dbltopnumber}{3}
\renewcommand\dbltopfraction{.9}
\renewcommand\dblfloatpagefraction{.5}

\newif\ifrem@fullpt
\newcommand\removefullpoint{\global\rem@fullpttrue}

\newif\ifbot@fig
\newenvironment{bottomfigure}{\def\fps@figure{b}%
  \setcounter{bottomnumber}{1}%
  \global\bot@figtrue
  \@float{figure}\fstyle@figure}
  {\end@float}

\long\def\@makecaption#1#2{%
  \ifbot@fig \rule{\textwidth}{.25pt}\fi
  \vskip 5\p@ \@plus .4\p@ \@minus .4\p@
  \begingroup
    \small\setbox\@tempboxa\hbox{{\normalfont\bfseries\upshape
     #1\ifrem@fullpt\else .\fi} #2}%
    \ifdim \wd\@tempboxa >\tw@\hsize
      \unhbox\@tempboxa\par
    \else
      {\centering \unhbox\@tempboxa\par}%
    \fi
  \endgroup
  \global\rem@fullptfalse
  \global\bot@figfalse
}

\newcounter{table}
\renewcommand\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{1}
\def\ext@table{lot}
\newcommand\tablename{Table}
\def\fnum@table{\tablename~\thetable}

\newif\iffollowon
\newif\ifrmrule

\newcommand\followon{\global\followontrue}
\newcommand\norule{\global\rmruletrue}

\newenvironment{table}[1][\relax]
  {\ifx#1\relax\@float{table}\else\@float{table}[#1]\fi\fstyle@table
%   \iffollowon \else \vspace*{9.5\p@}\fi
%   \global\followonfalse
%   \rule{\textwidth}{.5\p@}\vskip\floatsep\relax
}
  {%\ifrmrule \global\rmrulefalse \else \rule{\textwidth}{.5\p@}\fi
   \end@float}

\newenvironment{table*}[1][\relax]{\ifx#1\relax\@dblfloat{table}\else\@dblfloat{table}[#1]\fstyle@table}{\end@dblfloat}
\newenvironment{plaintable}[1][\relax]{\ifx#1\relax\@float{table}\else\@float{table}[#1]\fi\fstyle@table}{\end@float}

\def\fstyle@table{\normalfont\small\rmfamily}
\def\fjust@table{\centering}
\def\fcapjust@table{\centering}
\def\fcapsize@table{\normalfont\small\scshape}
\def\fcapstyle@table{\normalfont\small\rmfamily}

\newcounter{figure}
\renewcommand\thefigure{\@arabic\c@figure}
\def\fps@figure{tp}
\def\ftype@figure{2}
\def\ext@figure{lof}
\newcommand\figurename{Figure}
\def\fnum@figure{\figurename~\thefigure}

\newenvironment{figure}[1][\relax]{\ifx#1\relax\@float{figure}\else\@float{figure}[#1]\fi\fstyle@figure}{\end@float}
\newenvironment{figure*}[1][\relax]{\ifx#1\relax\@dblfloat{figure}\else\@dblfloat{figure}[#1]\fi\fstyle@figure}{\end@dblfloat}

\def\fstyle@figure{\normalfont\small\rmfamily}
\def\fjust@figure{\centering}
\def\fcapjust@figure{\centering}
\def\fcapsize@figure{\normalfont\small\scshape}
\def\fcapstyle@figure{\normalfont\small\rmfamily}

\newcommand\smallls{\kern.12em\relax}
\newcommand\ls{\kern.15em\relax}
\newcommand\ns{\kern.5em\relax}

\renewcommand{\thefootnote}{\mbox{$\@fnsymbol\c@footnote$}}

\renewcommand\hline{%
  \noalign{\ifnum0=`}\fi \vskip 3\p@
  \hrule \@height \arrayrulewidth \vskip 3\p@
  \futurelet \@tempa\@xhline
}

\renewcommand\@xhline{%
  \ifx\@tempa\hline \vskip -12\p@ \vskip\doublerulesep\fi \ifnum0=`{\fi}%
}

\newenvironment{acknowledgments}
 {\par\vskip 10\p@ \@plus 1\p@ \@minus 1\p@
  \leftline{{\normalfont\bfseries Acknowledgements}}\par\addvspace{3pt}}{\par}
\let\acknowledgements\acknowledgments
\let\endacknowledgements\endacknowledgments

\newenvironment{acknowledgment}
 {\par\vskip 10\p@ \@plus 1\p@ \@minus 1\p@
  \leftline{{\normalfont\bfseries Acknowledgement}}\par\addvspace{3pt}}{\par}
\let\acknowledgement\acknowledgment
\let\endacknowledgement\endacknowledgment

\newcommand\today{}
\edef\today{\number\day\ \ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December
 \fi \ \number\year}

\newif\if@altcite
\renewcommand\@biblabel[1]{}% FROM LATEX.LTX
\newcommand\newblock{\hskip .11em \@plus .33em \@minus .07em\relax}
\newcommand\bibls{\kern.065em\relax}

\newenvironment{thebibliography}[1]{%
  \par\vskip 20\p@ \@plus 1\p@ \@minus 1\p@
%  \centerline{\normalfont\small\scshape R\bibls E\bibls F\bibls E\bibls
%              R\bibls E\bibls N\bibls C\bibls E\bibls S}%
\leftline{{\normalfont\bfseries References}}
  \nobreak
  \vskip 4\p@ \@plus .5\p@ \@minus .5\p@
  \nobreak
  \list{}{\labelwidth\z@ \leftmargin 2em \itemindent -2em \itemsep 1\p@}%
  \normalfont\small \parindent\z@
  \parskip\z@ \@plus .1\p@\relax
  \sloppy\clubpenalty\z@ \widowpenalty\@M
  \sfcode`\.\@m\relax}
  {\endlist}

\let\JFMthebib\thebibliography
\let\JFMendthebib\endthebibliography

\DeclareRobustCommand\cite{% FROM LATEX.LTX
  \@ifnextchar [{\@tempswatrue\global\@altcitetrue\@citex}
    {\@tempswafalse\global\@altcitefalse\@citex[]}}

\def\@citex[#1]#2{% FROM LATEX.LTX
  \let\@citea\@empty
  \@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{,\penalty\@m\ }%
     \edef\@citeb{\expandafter\@firstofone\@citeb}%
     \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
     \@ifundefined{b@\@citeb}{\mbox{\reset@font\bfseries ?}%
       \G@refundefinedtrue
       \@latex@warning
         {Citation `\@citeb' on page \thepage \space undefined}}%
       {{\csname b@\@citeb\endcsname}}}}{#1}}

\renewcommand\@cite[2]{% FROM LATEX.LTX
  {\if@altcite #2\else #1\fi}\global\@altcitefalse}

\newif\iffontfound
\newcommand\checkfont[1]{%
  \batchmode
  \font\test=#1\relax
  \errorstopmode
  \fontfoundfalse
  \ifx\test\nullfont \else \fontfoundtrue\fi
}

\def\comment#1{}%
\newif\if@firstdiscuss
\newenvironment{discussion}
 {\par\vskip 10\p@ \@plus 1\p@ \@minus 1\p@
  \leftline{{\normalfont\bfseries Discussion}}\global\@firstdiscusstrue}{\par}
\newcommand\discuss[2]{%
   \par\if@firstdiscuss\global\@firstdiscussfalse\addvspace{3pt}\else\addvspace{10pt}\fi
   \noindent{\scshape #1: }{#2}\par}

% See if the author has AMS Euler fonts installed: If they have, attempt
% to use the 'upmath' package to provide upright math.

  \checkfont{eurm10}
  \iffontfound
    \IfFileExists{upmath.sty}
      {\typeout{^^JFound AMS Euler Roman fonts on the system,
                   using the 'upmath' package.^^J}%
       \usepackage{upmath}}
      {\typeout{^^JFound AMS Euler Roman fonts on the system, but you
                   dont seem to have the}%
       \typeout{'upmath' package installed. iauc.cls can take advantage
                 of these fonts,^^Jif you use 'upmath' package.^^J}%
       \providecommand\upi{\pi}%
      }
  \else
    \providecommand\upi{\pi}%
  \fi

% See if the author has AMS symbol fonts installed: If they have, attempt
% to use the 'amssymb' package to provide the AMS symbol characters.

  \checkfont{msam10}
  \iffontfound
    \IfFileExists{amssymb.sty}
      {\typeout{^^JFound AMS Symbol fonts on the system, using the
                'amssymb' package.^^J}%
       \usepackage{amssymb}%
       \let\le=\leqslant  \let\leq=\leqslant
       \let\ge=\geqslant  \let\geq=\geqslant
      }{}
  \fi

% See if the author has the AMS 'amsbsy' package installed: If they have,
% use it to provide better bold math support (with \boldsymbol).

  \IfFileExists{amsbsy.sty}
    {\typeout{^^JFound the 'amsbsy' package on the system, using it.^^J}%
     \usepackage{amsbsy}}
    {\providecommand\boldsymbol[1]{\mbox{\boldmath $##1$}}}

%%% Example macros (some are not used in this sample file) %%%

% For units of measure
\newcommand\dynpercm{\nobreak\mbox{$\;$dynes\,cm$^{-1}$}}
\newcommand\cmpermin{\nobreak\mbox{$\;$cm\,min$^{-1}$}}

% Various bold symbols
\providecommand\bnabla{\boldsymbol{\nabla}}
\providecommand\bcdot{\boldsymbol{\cdot}}
\newcommand\biS{\boldsymbol{S}}
\newcommand\etb{\boldsymbol{\eta}}

% For multiletter symbols
\newcommand\Real{\mbox{Re}} % cf plain TeX's \Re and Reynolds number
\newcommand\Imag{\mbox{Im}} % cf plain TeX's \Im
\newcommand\Rey{\mbox{\textit{Re}}}  % Reynolds number
\newcommand\Pran{\mbox{\textit{Pr}}} % Prandtl number, cf TeX's \Pr product
\newcommand\Pen{\mbox{\textit{Pe}}}  % Peclet number
\newcommand\Ai{\mbox{Ai}}            % Airy function
\newcommand\Bi{\mbox{Bi}}            % Airy function

% For sans serif characters:
% The following macros are setup in iauc.cls for sans-serif fonts in text
% and math.
%
% \textsfi, \mathsfi   : sans-serif slanted
% \textsfb, \mathsfb   : sans-serif bold
% \textsfbi, \mathsfbi : sans-serif bold slanted (doesnt exist in CM fonts)
%
% For san-serif roman use \textsf and \mathsf as normal.
%
\newcommand\ssC{\mathsf{C}}    % for sans serif C
\newcommand\sfsP{\mathsfi{P}}  % for sans serif sloping P
\newcommand\slsQ{\mathsfbi{Q}} % for sans serif bold-sloping Q

% Hat position
\newcommand\hatp{\skew3\hat{p}}      % p with hat
\newcommand\hatR{\skew3\hat{R}}      % R with hat
\newcommand\hatRR{\skew3\hat{\hatR}} % R with 2 hats
\newcommand\doubletildesigma{\skew2\tilde{\skew2\tilde{\Sigma}}}
%       italic Sigma with double tilde

% array strut to make delimiters come out right size both ends
\newsavebox{\astrutbox}
\sbox{\astrutbox}{\rule[-5pt]{0pt}{20pt}}
\newcommand{\astrut}{\usebox{\astrutbox}}

\newcommand\GaPQ{\ensuremath{G_a(P,Q)}}
\newcommand\GsPQ{\ensuremath{G_s(P,Q)}}
\newcommand\p{\ensuremath{\partial}}
\newcommand\tti{\ensuremath{\rightarrow\infty}}
\newcommand\kgd{\ensuremath{k\gamma d}}
\newcommand\shalf{\ensuremath{{\scriptstyle\frac{1}{2}}}}
\newcommand\sh{\ensuremath{^{\shalf}}}
\newcommand\smh{\ensuremath{^{-\shalf}}}
\newcommand\squart{\ensuremath{{\textstyle\frac{1}{4}}}}
\newcommand\thalf{\ensuremath{{\textstyle\frac{1}{2}}}}
\newcommand\Gat{\ensuremath{\widetilde{G_a}}}
\newcommand\ttz{\ensuremath{\rightarrow 0}}
\newcommand\ndq{\ensuremath{\frac{\mbox{$\partial$}}{\mbox{$\partial$} n_q}}}
\newcommand\sumjm{\ensuremath{\sum_{j=1}^{M}}}
\newcommand\pvi{\ensuremath{\int_0^{\infty}%
  \mskip -33mu-\quad}}

\newcommand\etal{\mbox{\textit{et al.}}}
\newcommand\etc{etc.\ }
\newcommand\eg{e.g.\ }

\newtheorem{theorem}{Theorem}[section]
\newtheorem{lemma}{Lemma}
\newtheorem{corollary}{Corollary}


\pagestyle{headings}
\pagenumbering{arabic}
\frenchspacing
\ifCUPmtlplainloaded
  \setlength\oddsidemargin\z@
  \setlength\evensidemargin\z@
  \setlength\topmargin\z@
\fi
\if@referee
  \renewcommand\baselinestretch{2}\raggedbottom
\else
  \flushbottom
\fi

\endinput

% end of file iau.cls

==> pagefram.sty.txt <==
%%
%%  pageframe.sty for LaTeX 2e by Mark Reed
%%
%%  Generated from pageframe.sty by Cameron Smith
%%  18 Sept 1990, 16 Oct 1990, 21 Nov 1990, 14 Nov 1991
%%  v0.1 -- First release. 18.4.97, M. Reed
%%  v0.2 -- Added \killcropmarks and \nextpagestyle. Updated output
%%          routine for use with LaTeX 2e <1997/12/01>. 23.4.98, M. Reed
%%
%%  By default, draws a frame around the text area to represent
%%  the edge of the paper -- useful when pages for a book of size
%%  7x9 inches (for example) is being proofed on 8 1/2 x 11 inch
%%  paper.  If \pageframefalse is executed, the part of the frame
%%  beside the text is removed, leaving only the corner marks
%%  to use for checking registration and for cropping.
%%  The full frame can be restored by executing \pageframetrue.
%%
%%  This shows the results of
%%
%%       \pageframetrue  and   \pageframefalse
%%
%%        _|__________|_       _|          |_
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%        _|__________|_       _            _
%%         |          |         |          |
%%
%%
%%  This style option also prints (outside the page area) a timestamp,
%%  a job ID, and the page number and a sequence number on each page.
%%  The sequence number advances throughout the document, so even if
%%  there is a page (i) and several pages 1, only the first page
%%  will have sequence number 1.
%%
%%  An oversight in the original version sometimes caused the tag line
%%  to be printed in an unusual font (if that was the last-used font
%%  on the preceding page).  The current version explicitly sets the
%%  font for the tag line so that this won't happen.  The default is
%%  to use cmr10, since it's highly unlikely that there are any TeX
%%  sites that don't have this font available, but the \pffont macro
%%  is provided in case another font is desired.
%%
%%  Two more features have been added: an "inner skeleton", consisting
%%  of rules that demarcate the header, footer, and text area, and a
%%  "text grid" that can be placed inside the text area.  Use
%%  "\innerskeltrue" or "\innerskelfalse" to control the skeleton
%%  and "\textgridtrue" or "\textgridfalse" to control the text grid.
%%  Use (for example) "\gridsize{10pt}{12pt}" to make a grid whose
%%  squares have width 10pt and height 12pt.
%%
%%  To use this style option, include pageframe as an optional argument
%%  in the \documentstyle command, e.g.
%%
%%                 \documentstyle[pageframe]{book}
%%
%%  Also you must tell LaTeX the height of the paper you are using
%%  (it can deduce the width for itself).  You do this by including
%%  a declaration such as
%%                         \paperheight{9in}
%%
%%  in the preamble of your document.  This *must* appear before
%%  the first page of output, because the new output routine
%%  uses this value.  (If you forget to specify it, then two
%%  things will happen: the vertical rules at the sides of the
%%  text will disappear, because LaTeX thinks they have height 0pt,
%%  and the rule that represents the bottom of the paper will be
%%  flush against the bottom of the footer.)
%%
%%  Since this style file modifies (a part of) LaTeX's output routine,
%%  it is exceedingly unlikely to be compatible with any other style
%%  option that also modifies the output routine.
%%
%%  Please direct comments and bug reports by electronic mail
%%  to texline@cup.cam.ac.uk
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\NeedsTeXFormat{LaTeX2e}[1997/12/01]
\ProvidesPackage{pagefram}[1998/04/23 v0.2 CUP LaTeX 2e package]

\def\vb@xt@{\vbox to}
\let\@themargin=\oddsidemargin

%%
%% This is the timestamp
%%
\@tempcnta\time\@tempcntb\@tempcnta
\divide\@tempcntb by 60\multiply\@tempcntb by 60\advance\@tempcnta-\@tempcntb
\divide\@tempcntb by 60
\edef\@@@timestamp{\vrule \@height.4in \@depth.3in \@width\z@
	   \hskip.5in\today\space\space
	   \ifnum\@tempcntb<10 0\fi
	   \number\@tempcntb:\ifnum\@tempcnta<10 0\fi\number\@tempcnta
	   \space\space\space\space\space\space\jobname
	   \space\space\space\space\space\space
}

%%
%%  \pffont lets us specify the font to use for the tag line
%%  By default we use whatever font is current when this file is
%%  being loaded.  This will normally be cmr10; in any case we're
%%  selecting a font which is (a) certainly available on the system
%%  were running on and (b) probably suitable for this purpose
%%  (normal-sized roman text).
%%
\def\pffont#1{\global\font\@@@pffont=#1\relax}
\def\@@@pffont{\global\let\@@@pffont}
\expandafter\@@@pffont\the\font

\newcount\@@@sheetcount

%%
%% This is the code that makes the "inner skeleton".
%%
\newif\ifinnerskel
\newif\iftextgrid
\textgridtrue
\newdimen\@@@gridwd\newdimen\@@@gridht
\def\gridsize#1#2{\global\@@@gridwd#1\global\@@@gridht#2}
\@@@gridwd 10\p@ \@@@gridht 10\p@

\def\@@@innerskel{\vb@xt@\z@{%
\vskip \topmargin
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headsep
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\iftextgrid
\vb@xt@\z@{\vb@xt@ \textheight{%
\leaders\vb@xt@ \@@@gridht{\vss\hrule \@width\textwidth}\vfil
}\vss}%
\fi
\hb@xt@ \textwidth{\llap{\vrule \@height\textheight}%
\iftextgrid\leaders\hb@xt@\@@@gridwd{\hfil\vrule \@height\textheight}\fi\hfil
\vrule \@height\textheight}%
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \footskip
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip -\footheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vss
}}

%%
%%  The paper width can be deduced from the text width and margins,
%%  but the paper height must be specified.
%%
\newdimen\@@@pageheight
\def\paperheight#1{\global\@@@pageheight#1}
\newdimen\@@@pagewidth

%%
%%  The part of the output routine that puts the frame on the
%%  page to represent the edge of the paper is surrounded by
%%  \ifpageframe...\fi so that it can be suppressed.
%%
\newif\ifpageframe
\pageframetrue

%%
%%  \@@@cropmark should be followed by two letters, the first of which
%%  is t or b (for top or bottom) and the second l or r (left or right).
%%  It makes a box of height, width, and depth 0pt, but with a
%%  crop mark extending above or below and left or right of the base point.
%%
%%  The arms of the crop mark do not quite meet, but are positioned
%%  so that if they were extended to meet, the meeting point would be
%%  the corner of the paper.  This is to allow a little leeway for
%%  positioning and cutting the paper.
%%
\def\@@@cropmark#1#2{%
\csname#2lap\endcsname{%
\vb@xt@\z@{%
\if#1t\vss\else
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\vglue.05in\fi%
\hb@xt@ .5in{\if#2l\hfil\fi\vrule \@height.45in \@depth\z@\if#2r\hfil\fi}%
\if#1b\vss\else
\vglue.05in%
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\fi%
}}%
}

\newcommand\killcropmarks{\global\let\@@@cropmark\@gobbletwo}

\let\@theothermargin\@themargin

\newif\ifnoinfo  \noinfotrue % turns of timestamp etc. at top of page

\newif\if@NextPageStyle
\newcount\@NextCount
\newcount\@NextLimit

\newcommand\nextpagestyle{\@ifnextchar[{\@xnextpstyle}{\@xnextpstyle[0]}}
\def\@xnextpstyle[#1]#2{%
  \global\@NextCount=\z@
  \ifnum#1=\z@
    \global\@NextLimit=\tw@
    \global\@NextPageStyletrue
    \gdef\@NextStyle{#2}%
  \else
    \ifnum#1<\tw@
      \errmessage{The [n] argument in the \string\nextpagestyle
                  \space command must be >1.^^J
                  \space The command has been ignored}%
    \else
      \global\@NextLimit=#1\relax
      \global\advance\@NextLimit \@ne
      \global\@NextPageStyletrue
      \gdef\@NextStyle{#2}%
    \fi
  \fi
}

% Adapted from LATEX.LTX [1997/12/01]

\ifx\normalsfcodes\undefined \let\normalsfcodes\relax\fi

\def\@outputpage{%
  \begingroup           % the \endgroup is put in by \aftergroup
    \let \protect \noexpand
    \@resetactivechars
    \@parboxrestore
    \global\advance\@@@sheetcount \@ne
    \shipout \vbox{%
      \set@typeset@protect
      \aftergroup \endgroup
      \aftergroup \set@typeset@protect
                                % correct? or just restore by ending
                                % the group?
      \if@specialpage
        \global\@specialpagefalse\@nameuse{ps@\@specialstyle}%
      \fi
      \if@NextPageStyle
        \ifnum\@NextCount>\z@
          \ifnum\@NextCount<\@NextLimit
            \@nameuse{ps@\@NextStyle}%
          \else
            \global\@NextPageStylefalse
          \fi
        \fi
      \fi
      \if@twoside
        \ifodd\count\z@ \let\@thehead\@oddhead \let\@thefoot\@oddfoot
          \let\@themargin\oddsidemargin
          \let\@theothermargin\evensidemargin
        \else \let\@thehead\@evenhead
          \let\@thefoot\@evenfoot \let\@themargin\evensidemargin
          \let\@theothermargin\oddsidemargin
        \fi
      \fi
      \reset@font
      \normalsize
      \normalsfcodes
      \let\label\@gobble
      \let\index\@gobble
      \let\glossary\@gobble
      \baselineskip\z@skip \lineskip\z@skip \lineskiplimit\z@
      \@begindvi
      \vb@xt@\z@{\vss
        \hbox{\ifnoinfo \else
          \@@@pffont\@@@timestamp Sheet number \number\@@@sheetcount
          \space\space Page number \thepage\fi}%
        \hrule \@height\z@ \@depth\z@
      }%
      \@@@pagewidth\@themargin \advance\@@@pagewidth\textwidth
      \advance\@@@pagewidth\@theothermargin
      \hbox{\@@@cropmark tl\hskip\@@@pagewidth\@@@cropmark tr}%
      \ifpageframe \vb@xt@\z@{\vss\hrule \@width\@@@pagewidth}\fi
      \hbox{%
        \ifpageframe
          \llap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \else
          \vrule \@height\z@ \@depth\@@@pageheight \@width\z@
        \fi
        \hskip\@themargin
        \vtop{%
          \ifinnerskel\@@@innerskel\fi
          \vskip \topmargin
%%%          \moveright\@themargin
          \vbox {%
            \setbox\@tempboxa \vbox to\headheight{%
              \vfil
              \color@hbox
              \normalcolor
              \hb@xt@\textwidth {\@thehead}%
              \color@endbox
            }%                        %% 22 Feb 87
            \dp\@tempboxa \z@
            \box\@tempboxa
            \vskip \headsep
            \box\@outputbox
            \baselineskip \footskip
            \color@hbox
            \normalcolor
            \hb@xt@\textwidth{\@thefoot}%
            \color@endbox
          }%
        }%
        \ifpageframe
          \hskip\@theothermargin
          \rlap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \fi
      }%
      \ifpageframe \vb@xt@\z@{\hrule \@width\@@@pagewidth\vss}\fi
      \hbox{\@@@cropmark bl\hskip\@@@pagewidth\@@@cropmark br}%
    }%
    \global \@colht \textheight
    \stepcounter{page}%
    \global\advance\@NextCount \@ne
    \let\firstmark\botmark
}

\endinput

% End of file pagefram.sty
